Recurrent Neural Networks for Stochastic Control in Real-Time Bidding

Bidding in real-time auctions can be a difficult stochastic control task; especially if underdelivery incurs strong penalties and the market is very uncertain. Most current works and implementations focus on optimally delivering a campaign given a reasonable forecast of the market. Practical implementations have a feedback loop to adjust and be robust to forecasting errors, but no implementation, to the best of our knowledge, uses a model of market risk and actively anticipates market shifts. Solving such stochastic control problems in practice is actually very challenging. This paper proposes an approximate solution based on a Recurrent Neural Network (RNN) architecture that is both effective and practical for implementation in a production environment. The RNN bidder provisions everything it needs to avoid missing its goal. It also deliberately falls short of its goal when buying the missing impressions would cost more than the penalty for not reaching it.

==> data/results_paper.txt <==
,actuator_type,controller_type,control_type,extra_control_input_names,relative,optimizer_name,run_name,date,volume_target,missed_imp_penalty,path,loss,mean_cost,mean_cost_and_penalty,mean_penalty,mean_realized_volume,mean_relative_volume_error,mean_stopped_cost,mean_stopped_cost_and_penalty,mean_target
0,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-09-13,100,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.07569341361522675,0.0677652359008789,0.07447079569101334,0.006705564446747303,116.53033447265625,0.17871446907520294,0.06754276901483536,0.07424832880496979,100.0
1,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-09-14,100,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.07899616658687592,0.06978566199541092,0.07907173782587051,0.00928606279194355,114.08673095703125,0.15943939983844757,0.06942262500524521,0.07870868593454361,100.0
2,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-19,100,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.09311719983816147,0.07925774157047272,0.08538951724767685,0.006131767760962248,103.88321685791016,0.051095835864543915,0.07878412306308746,0.08491590619087219,100.0
3,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-20,100,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.07344163209199905,0.07074692845344543,0.07396678626537323,0.0032198603730648756,104.29918670654297,0.049431636929512024,0.07032468914985657,0.07354454696178436,100.0
4,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-21,100,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.07250773161649704,0.0731707513332367,0.07496087998151779,0.0017901130486279726,102.83580780029297,0.03193829581141472,0.07286219298839569,0.0746523067355156,100.0
5,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-22,100,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.08773548901081085,0.08131273835897446,0.08872807025909424,0.007415332365781069,102.6336898803711,0.041167568415403366,0.08085422217845917,0.08826955407857895,100.0
6,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-23,100,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.0868944376707077,0.07883366197347641,0.08692481368780136,0.008091148920357227,102.76527404785156,0.04383500665426254,0.07854629307985306,0.08663743734359741,100.0
7,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-24,100,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.0846807211637497,0.07814740389585495,0.08438173681497574,0.006234318949282169,102.69986724853516,0.039467278867959976,0.07774075120687485,0.08397506922483444,100.0
8,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-09-13,200,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.07980875670909882,0.0685366690158844,0.0784720927476883,0.009935413487255573,215.47720336914062,0.09725681692361832,0.06833367794752121,0.0782691016793251,200.0
9,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-09-14,200,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.08558952808380127,0.07232178747653961,0.08564004302024841,0.013318256475031376,214.17416381835938,0.09750736504793167,0.07193543016910553,0.08525368571281433,200.0
10,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-19,200,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.09833160787820816,0.07961294054985046,0.08928272128105164,0.009669768624007702,203.191162109375,0.035295270383358,0.07921817898750305,0.08888795971870422,200.0
11,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-20,200,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.07708875089883804,0.07245359569787979,0.07760589569807053,0.005152304191142321,204.64833068847656,0.033546168357133865,0.07208334654569626,0.07723565399646759,200.0
12,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-21,200,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.07651311904191971,0.0763351321220398,0.07935678958892822,0.0030216628219932318,203.8070526123047,0.02507857047021389,0.07603361457586288,0.0790552869439125,200.0
13,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-22,200,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.09373728930950165,0.08264380693435669,0.09485139697790146,0.012207575142383575,202.32107543945312,0.036020487546920776,0.0822642594575882,0.09447182714939117,200.0
14,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-23,200,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.0919526070356369,0.08017026633024216,0.09196139127016068,0.01179112121462822,202.59439086914062,0.036554161459207535,0.07980089634656906,0.09159202128648758,200.0
15,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-24,200,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.09002474695444107,0.08053743839263916,0.08967079222202301,0.009133340790867805,202.83306884765625,0.03243207931518555,0.08020360767841339,0.08933694660663605,200.0
16,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-09-13,300,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.08426427096128464,0.0704023689031601,0.08265116810798645,0.012248806655406952,314.86480712890625,0.07404708862304688,0.07013308256864548,0.08238188922405243,300.0
17,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-09-14,300,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.09033603221178055,0.07413436472415924,0.09036081284284592,0.016226449981331825,312.5364074707031,0.07424089312553406,0.07380938529968262,0.0900358259677887,300.0
18,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-19,300,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.10387097299098969,0.08162491768598557,0.09433237463235855,0.01270744763314724,303.2633361816406,0.036292679607868195,0.08122149854898453,0.09392894059419632,300.0
19,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-20,300,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.0814376026391983,0.07415331900119781,0.08202183991670609,0.007868524640798569,305.21917724609375,0.03313425928354263,0.07384461164474487,0.08171313256025314,300.0
20,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-21,300,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.08097437024116516,0.07853122055530548,0.08419723063707352,0.005666007287800312,304.85137939453125,0.027503374963998795,0.07823740690946579,0.08390342444181442,300.0
21,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-22,300,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.09913739562034607,0.08451562374830246,0.10050293803215027,0.015987321734428406,301.3438415527344,0.036454085260629654,0.08412446826696396,0.10011179000139236,300.0
22,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-23,300,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.09729516506195068,0.08205903321504593,0.09729951620101929,0.015240485779941082,302.2997131347656,0.038146644830703735,0.08171547204256058,0.09695596247911453,300.0
23,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-24,300,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.09582573175430298,0.0831698551774025,0.09541279077529907,0.012242947705090046,302.92706298828125,0.03424274921417236,0.08280876278877258,0.09505171328783035,300.0
24,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-09-13,400,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.08830864727497101,0.07234502583742142,0.08659767359495163,0.014252628199756145,414.18060302734375,0.06395670771598816,0.0720299556851387,0.08628258854150772,400.0
25,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-09-14,400,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.0950101986527443,0.07630954682826996,0.09501922130584717,0.01870967261493206,411.4346923828125,0.06600610911846161,0.07597842812538147,0.09468810260295868,400.0
26,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-19,400,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.10935918986797333,0.08361491560935974,0.09946810454130173,0.015853170305490494,403.1375732421875,0.039550237357616425,0.08322320133447647,0.09907637536525726,400.0
27,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-20,400,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.08576540648937225,0.07603856176137924,0.08638723939657211,0.010348687879741192,405.4868469238281,0.034414492547512054,0.07571081072092056,0.08605951070785522,400.0
28,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-21,400,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.08519936352968216,0.08046397566795349,0.08881016820669174,0.008346188813447952,405.0684509277344,0.02936350554227829,0.08019070327281952,0.08853690326213837,400.0
29,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-22,400,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.10413359850645065,0.08645020425319672,0.10554434359073639,0.019094131886959076,399.8695373535156,0.03786204755306244,0.08607959747314453,0.10517372936010361,400.0
30,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-23,400,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.10257194191217422,0.08400703221559525,0.10258039087057114,0.018573375418782234,401.1419372558594,0.04000159353017807,0.08367841690778732,0.102251797914505,400.0
31,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-24,400,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.10147309303283691,0.08514249324798584,0.10102581977844238,0.01588333584368229,402.74920654296875,0.038639649748802185,0.08481084555387497,0.10069417953491211,400.0
32,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-09-13,500,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.09243280440568924,0.07443752139806747,0.09066477417945862,0.016227252781391144,513.2197265625,0.0588940791785717,0.07416317611932755,0.09039042890071869,500.0
33,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-09-14,500,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.09969012439250946,0.07839860022068024,0.09968046844005585,0.021281864494085312,510.32513427734375,0.06321392208337784,0.07802210748195648,0.09930397570133209,500.0
34,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-19,500,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.11455138027667999,0.08530787378549576,0.1044153943657875,0.019107522442936897,502.3089904785156,0.042833030223846436,0.0849061831831932,0.10401371121406555,500.0
35,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-20,500,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.09002235531806946,0.0780859887599945,0.09064716845750809,0.012561177834868431,505.5052795410156,0.036132924258708954,0.07775662839412689,0.09031781554222107,500.0
36,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-21,500,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.08929437398910522,0.08232315629720688,0.09323810786008835,0.010914939455688,504.8058776855469,0.03144163265824318,0.08204618841409683,0.0929611325263977,500.0
37,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-22,500,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.1094997376203537,0.08861120790243149,0.11100735515356064,0.022396158427000046,497.92816162109375,0.04064861312508583,0.08828955888748169,0.11068571358919144,500.0
38,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-23,500,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.10759136825799942,0.08602018654346466,0.10759913921356201,0.0215789582580328,499.5408935546875,0.04223969951272011,0.08568986505270004,0.10726882517337799,500.0
39,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-24,500,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.10690061002969742,0.08688055723905563,0.10640817880630493,0.019527621567249298,501.6388854980469,0.042332861572504044,0.08651948720216751,0.1060471162199974,500.0
40,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-09-13,600,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.09651994705200195,0.07637488842010498,0.09466307610273361,0.018288176506757736,611.7506713867188,0.05616065859794617,0.07604967057704926,0.09433785080909729,600.0
41,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-09-14,600,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.10425218194723129,0.08012707531452179,0.10422413051128387,0.024097060784697533,608.3699340820312,0.062143974006175995,0.07973389327526093,0.10383094847202301,600.0
42,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-19,600,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.11958996951580048,0.08679496496915817,0.10915558785200119,0.022360630333423615,600.3836669921875,0.04536062851548195,0.08635719865560532,0.10871782898902893,600.0
43,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-20,600,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.09423190355300903,0.08006855845451355,0.0948275476694107,0.014758995734155178,604.7743530273438,0.03747515007853508,0.07970107346773148,0.09446007013320923,600.0
44,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-21,600,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.09321904927492142,0.08422292023897171,0.09748927503824234,0.013266351073980331,603.55322265625,0.032454852014780045,0.08394767343997955,0.09721402078866959,600.0
45,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-22,600,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.11489500850439072,0.09041688591241837,0.11655664443969727,0.026139749214053154,594.847412109375,0.04369192197918892,0.09008412808179855,0.11622389405965805,600.0
46,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-23,600,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.11280324310064316,0.08802803605794907,0.11279649287462234,0.024768464267253876,597.6402587890625,0.045604158192873,0.08768764138221741,0.11245611310005188,600.0
47,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-24,600,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.11223425716161728,0.0886746421456337,0.11167443543672562,0.022999802604317665,600.0022583007812,0.04600341245532036,0.08826302736997604,0.11126282066106796,600.0
48,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-09-13,700,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.10083599388599396,0.07834771275520325,0.09885121881961823,0.020503509789705276,710.0346069335938,0.055342286825180054,0.07803644984960556,0.09853994101285934,700.0
49,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-09-14,700,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.10888457298278809,0.08167007565498352,0.10883364081382751,0.0271635539829731,704.9985961914062,0.06146799772977829,0.08130308240652084,0.10846663266420364,700.0
50,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-19,700,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.12468884140253067,0.0882568359375,0.11376329511404037,0.025506461039185524,697.9073486328125,0.048023439943790436,0.08778467774391174,0.11329114437103271,700.0
51,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-20,700,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.09868652373552322,0.08228091150522232,0.09924418479204178,0.016963277012109756,703.9769897460938,0.039607878774404526,0.08189865201711655,0.0988619327545166,700.0
52,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-21,700,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.09727133810520172,0.08636729419231415,0.1018657237291336,0.015498418360948563,703.1868286132812,0.03554938733577728,0.08606775850057602,0.10156617313623428,700.0
53,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-22,700,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.12021181732416153,0.09196774661540985,0.1220516711473465,0.030083926394581795,691.3080444335938,0.04775082692503929,0.09160927683115005,0.1216932013630867,700.0
54,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-23,700,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.11817798763513565,0.08992651849985123,0.1181567832827568,0.02823025919497013,695.332275390625,0.049792349338531494,0.08956477046012878,0.11779502034187317,700.0
55,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-24,700,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.11754435300827026,0.09031391143798828,0.11692614108324051,0.02661222778260708,697.3397827148438,0.04942421615123749,0.08991061896085739,0.11652284115552902,700.0
56,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-09-13,800,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.10549947619438171,0.08009183406829834,0.10331147909164429,0.0232196357101202,807.4848022460938,0.05579527094960213,0.07972496002912521,0.10294460505247116,800.0
57,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-09-14,800,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.11350109428167343,0.08309292048215866,0.11342587321996689,0.030332952737808228,801.0230102539062,0.06194471940398216,0.08268053084611893,0.11301347613334656,800.0
58,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-19,800,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.1298353374004364,0.08969489485025406,0.11850187927484512,0.02880697138607502,795.2017211914062,0.051616132259368896,0.08919820189476013,0.1180051639676094,800.0
59,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-20,800,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.10350595414638519,0.08428381383419037,0.10398909449577332,0.019705278798937798,803.4658203125,0.04374285042285919,0.08387491106987,0.10358018428087234,800.0
60,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-21,800,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.10145896673202515,0.08836443722248077,0.1064014881849289,0.018037045374512672,802.0897216796875,0.03868626803159714,0.08801452070474625,0.10605157166719437,800.0
61,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-22,800,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.12543107569217682,0.0933866798877716,0.12750516831874847,0.034118492156267166,787.3901977539062,0.05247483029961586,0.09301122277975082,0.1271297186613083,800.0
62,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-23,800,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.12338253110647202,0.09158367663621902,0.12334129214286804,0.031757622957229614,792.0632934570312,0.05359426885843277,0.09119836241006851,0.12295598536729813,800.0
63,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-24,800,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.12272883951663971,0.09179243445396423,0.12205822020769119,0.030265798792243004,793.8681030273438,0.052866771817207336,0.09136662632226944,0.12163244187831879,800.0
64,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-09-13,900,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.11071831732988358,0.08169940859079361,0.10833007097244263,0.02663065679371357,903.5584716796875,0.05721525102853775,0.08134792745113373,0.10797858983278275,900.0
65,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-09-14,900,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.11844976991415024,0.08454382419586182,0.11835073679685593,0.03380691632628441,896.840087890625,0.06410288065671921,0.08411424607038498,0.11792115867137909,900.0
66,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-19,900,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.13570202887058258,0.09086141735315323,0.12370450794696808,0.032843105494976044,890.666259765625,0.0553152970969677,0.09033697843551636,0.1231800839304924,900.0
67,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-20,900,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.1087786927819252,0.08580390363931656,0.10924733430147171,0.023443415760993958,900.8094482421875,0.04778623208403587,0.08536738157272339,0.10881079733371735,900.0
68,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-21,900,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.10585042089223862,0.0900062695145607,0.11112544685602188,0.02111918292939663,899.6109619140625,0.041805971413850784,0.08962095528841019,0.11074015498161316,900.0
69,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-22,900,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.13163477182388306,0.09461032599210739,0.13338221609592438,0.03877188637852669,881.5372924804688,0.05702956020832062,0.09421639144420624,0.13298828899860382,900.0
70,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-23,900,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.12887808680534363,0.09290385246276855,0.12876801192760468,0.03586416691541672,887.2994384765625,0.057616639882326126,0.09249106794595718,0.1283552348613739,900.0
71,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-24,900,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.12814776599407196,0.09296347945928574,0.12744547426700592,0.034481991082429886,889.3065795898438,0.057082399725914,0.09253544360399246,0.12701742351055145,900.0
72,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-09-13,1000,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.11660365760326385,0.0827629491686821,0.11400001496076584,0.03123706765472889,997.3333740234375,0.05980753153562546,0.08240441977977753,0.11364149302244186,1000.0
73,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-09-14,1000,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.12404118478298187,0.08557040989398956,0.12391771376132965,0.03834731876850128,989.0787353515625,0.06577327847480774,0.08517628908157349,0.12352361530065536,1000.0
74,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-19,1000,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.1421557515859604,0.09166828542947769,0.12967178225517273,0.038003500550985336,983.6375732421875,0.05964459478855133,0.09119034558534622,0.12919382750988007,1000.0
75,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-20,1000,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.11454696208238602,0.08680734783411026,0.11501956731081009,0.028212225064635277,995.4987182617188,0.05192309990525246,0.086355060338974,0.11456729471683502,1000.0
76,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-21,1000,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.11062906682491302,0.09125730395317078,0.11632279306650162,0.025065483525395393,994.9439086914062,0.04507492110133171,0.09086951613426208,0.11593501269817352,1000.0
77,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-22,1000,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.13830061256885529,0.09536736458539963,0.13969585299491882,0.0443284846842289,973.6421508789062,0.06229919195175171,0.09496214240789413,0.13929061591625214,1000.0
78,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-23,1000,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.13494235277175903,0.09383375197649002,0.1347319483757019,0.04089820012450218,980.289306640625,0.06208571791648865,0.09344442188739777,0.13434262573719025,1000.0
79,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-24,1000,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.1344521939754486,0.09368032217025757,0.1337171196937561,0.040036801248788834,981.8182373046875,0.061891768127679825,0.09331381320953369,0.13335062563419342,1000.0
80,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-09-13,1100,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.12403114140033722,0.08346088230609894,0.12125853449106216,0.037797633558511734,1087.295166015625,0.06404546648263931,0.08312824368476868,0.1209258884191513,1100.0
81,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-09-14,1100,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.13152667880058289,0.08618363738059998,0.1313859224319458,0.045202288776636124,1078.24169921875,0.07062432914972305,0.08579585701227188,0.1309981495141983,1100.0
82,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-19,1100,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.1500174105167389,0.09201635420322418,0.13732287287712097,0.045306526124477386,1071.703125,0.06488853693008423,0.09155290573835373,0.13685943186283112,1100.0
83,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-20,1100,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.12156554311513901,0.08739881217479706,0.1219814345240593,0.03458261489868164,1086.207763671875,0.056626830250024796,0.08697228133678436,0.121554896235466,1100.0
84,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-21,1100,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.11711518466472626,0.09192424267530441,0.12337904423475266,0.031454794108867645,1085.945068359375,0.050132524222135544,0.09154213964939117,0.12299694120883942,1100.0
85,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-22,1100,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.14704829454421997,0.09568607062101364,0.14748018980026245,0.05179412290453911,1061.1973876953125,0.06831317394971848,0.09533323347568512,0.14712734520435333,1100.0
86,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-23,1100,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.14229094982147217,0.09445088356733322,0.14197099208831787,0.047520097345113754,1070.01123046875,0.06777767837047577,0.09408840537071228,0.14160850644111633,1100.0
87,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-24,1100,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.14251530170440674,0.09403997659683228,0.14167672395706177,0.04763675108551979,1071.2529296875,0.0691397488117218,0.09365147352218628,0.14128825068473816,1100.0
88,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-09-13,1200,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.1335325837135315,0.08381499350070953,0.13060954213142395,0.04679454118013382,1172.9796142578125,0.07107211649417877,0.08350816369056702,0.13030269742012024,1200.0
89,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-09-14,1200,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.1405799239873886,0.08643670380115509,0.14041364192962646,0.05397694557905197,1163.912841796875,0.07788119465112686,0.08606978505849838,0.14004673063755035,1200.0
90,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-19,1200,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.15982425212860107,0.09190683811903,0.14716260135173798,0.05525577813386917,1155.6756591796875,0.07357452809810638,0.09144983440637589,0.14670561254024506,1200.0
91,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-20,1200,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.1302490085363388,0.08755041658878326,0.13064175844192505,0.04309133067727089,1172.6707763671875,0.06340828537940979,0.08718013018369675,0.13027146458625793,1200.0
92,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-21,1200,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.12562192976474762,0.09218746423721313,0.13268646597862244,0.040498994290828705,1172.579833984375,0.05814788118004799,0.09182391315698624,0.13232290744781494,1200.0
93,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-22,1200,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.15767715871334076,0.09568095207214355,0.15690620243549347,0.06122526153922081,1145.847412109375,0.07732335478067398,0.0953378900885582,0.15656313300132751,1200.0
94,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-23,1200,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.15150035917758942,0.0946294516324997,0.15108373761177063,0.056454289704561234,1155.3128662109375,0.07566921412944794,0.09425201267004013,0.15070630609989166,1200.0
95,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-24,1200,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.1516588032245636,0.09399672597646713,0.15071794390678406,0.05672122538089752,1156.890625,0.0775180459022522,0.0936000794172287,0.15032130479812622,1200.0
96,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-09-13,1300,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.14411747455596924,0.0838940292596817,0.14101144671440125,0.05711742118000984,1255.5950927734375,0.08007717877626419,0.08357194066047668,0.14068935811519623,1300.0
97,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-09-14,1300,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.1506243646144867,0.08640817552804947,0.1504337638616562,0.06402560323476791,1246.4022216796875,0.08682215958833694,0.08607282489538193,0.15009844303131104,1300.0
98,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-19,1300,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.1701696366071701,0.09153702855110168,0.15769313275814056,0.06615612655878067,1235.86474609375,0.08297741413116455,0.09111490100622177,0.15727102756500244,1300.0
99,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-20,1300,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.14049790799617767,0.08740841597318649,0.1408715397119522,0.053463105112314224,1255.9715576171875,0.07305817306041718,0.08704593777656555,0.14050903916358948,1300.0
100,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-21,1300,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.1350686252117157,0.09215028584003448,0.14301133155822754,0.050861041992902756,1255.6517333984375,0.0676080659031868,0.09180549532175064,0.1426665186882019,1300.0
101,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-22,1300,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.16895979642868042,0.0953608974814415,0.16731075942516327,0.07194986194372177,1227.125244140625,0.08784216642379761,0.09502797573804855,0.16697785258293152,1300.0
102,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-23,1300,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.16200461983680725,0.09448791295289993,0.1615322381258011,0.06704433262348175,1237.7890625,0.0862342044711113,0.094113789498806,0.16115811467170715,1300.0
103,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-24,1300,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.1617318093776703,0.09372754395008087,0.16072984039783478,0.0670022964477539,1239.4931640625,0.08746086061000824,0.0933322012424469,0.1603345274925232,1300.0
104,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-09-13,1400,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.15490907430648804,0.08381100744009018,0.151614248752594,0.06780324876308441,1335.5496826171875,0.08957061171531677,0.08352521061897278,0.1513284593820572,1400.0
105,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-09-14,1400,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.16110722720623016,0.08611579239368439,0.1608968824148178,0.07478110492229462,1325.23828125,0.09616100788116455,0.08577772974967957,0.160558819770813,1400.0
106,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-19,1400,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.18155455589294434,0.09094084799289703,0.16937342286109924,0.07843256741762161,1312.9853515625,0.09471175074577332,0.09051539748907089,0.1689479500055313,1400.0
107,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-20,1400,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.15133655071258545,0.087027408182621,0.15171749889850616,0.06469009071588516,1336.899169921875,0.08430806547403336,0.08663711696863174,0.1513272076845169,1400.0
108,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-21,1400,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.144901305437088,0.09190265089273453,0.15373127162456512,0.061828602105379105,1336.037109375,0.0779692530632019,0.09155488759279251,0.15338349342346191,1400.0
109,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-22,1400,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.18017958104610443,0.09484697133302689,0.17789886891841888,0.0830519050359726,1305.2808837890625,0.0984472781419754,0.09450718760490417,0.17755909264087677,1400.0
110,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-23,1400,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.17266789078712463,0.09408052265644073,0.17215409874916077,0.07807358354330063,1317.00439453125,0.09686460345983505,0.09372850507497787,0.17180205881595612,1400.0
111,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-24,1400,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.17222854495048523,0.09330600500106812,0.17118826508522034,0.07788225263357162,1319.4132080078125,0.09820261597633362,0.0928957387804985,0.17077797651290894,1400.0
112,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-09-13,1500,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.1658230423927307,0.0835011824965477,0.1623367816209793,0.07883559167385101,1412.32421875,0.09922060370445251,0.08323390036821365,0.16206951439380646,1500.0
113,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-09-14,1500,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.17182692885398865,0.08578041195869446,0.1716034859418869,0.08582305908203125,1402.4212646484375,0.10659363120794296,0.08544066548347473,0.17126372456550598,1500.0
114,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-19,1500,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.19334647059440613,0.09017276018857956,0.18140940368175507,0.09123662859201431,1386.5733642578125,0.10685541480779648,0.08974877744913101,0.18098540604114532,1500.0
115,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-20,1500,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.16212785243988037,0.08645132929086685,0.1625107377767563,0.07605941593647003,1414.6937255859375,0.09524793177843094,0.08605384081602097,0.1621132642030716,1500.0
116,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-21,1500,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.15509207546710968,0.09150119125843048,0.16483552753925323,0.07333433628082275,1413.6605224609375,0.08910909295082092,0.09114527702331543,0.16447962820529938,1500.0
117,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-22,1500,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.19127587974071503,0.09418507665395737,0.18842794001102448,0.09424284845590591,1381.0001220703125,0.10915234684944153,0.09385941922664642,0.18810224533081055,1500.0
118,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-23,1500,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.18324199318885803,0.09356580674648285,0.18270085752010345,0.0891350582242012,1393.765869140625,0.10744732618331909,0.09323026984930038,0.1823653280735016,1500.0
119,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-24,1500,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.18272382020950317,0.09279194474220276,0.18163444101810455,0.08884250372648239,1396.578369140625,0.1087372824549675,0.09239020198583603,0.18123270571231842,1500.0
120,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-09-13,1600,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.17693938314914703,0.08314324170351028,0.1733226180076599,0.09017936885356903,1486.97607421875,0.10971882194280624,0.08287712186574936,0.1730564832687378,1600.0
121,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-09-14,1600,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.18254569172859192,0.0852397084236145,0.1823102980852127,0.09707057476043701,1475.487548828125,0.11632086336612701,0.08490549027919769,0.1819760501384735,1600.0
122,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-19,1600,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.20470444858074188,0.08937389403581619,0.1930205374956131,0.10364662855863571,1457.79296875,0.11841387301683426,0.08896519988775253,0.19261182844638824,1600.0
123,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-20,1600,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.17308451235294342,0.0857035219669342,0.17344772815704346,0.08774420619010925,1488.2012939453125,0.10561422258615494,0.08535479754209518,0.17309901118278503,1600.0
124,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-21,1600,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.16534656286239624,0.09090812504291534,0.17601200938224792,0.08510386943817139,1488.3997802734375,0.1004575788974762,0.09058893471956253,0.17569279670715332,1600.0
125,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-22,1600,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.20229168236255646,0.09348471462726593,0.19901500642299652,0.10553028434515,1454.344970703125,0.12002620100975037,0.09317485243082047,0.19870516657829285,1600.0
126,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-23,1600,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.1941445767879486,0.09295535087585449,0.19356562197208405,0.10061023384332657,1467.39599609375,0.11834303289651871,0.09264449775218964,0.1932547390460968,1600.0
127,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-24,1600,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.19334231317043304,0.09210829436779022,0.19222097098827362,0.100112684071064,1470.6947021484375,0.11940958350896835,0.09170284867286682,0.19181552529335022,1600.0
128,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-09-13,1700,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.1879737377166748,0.08263452351093292,0.18427948653697968,0.10164499282836914,1558.5191650390625,0.12006599456071854,0.08238864690065384,0.18403363227844238,1700.0
129,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-09-14,1700,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.19324591755867004,0.08466294407844543,0.192995086312294,0.10833215713500977,1547.3138427734375,0.1268489509820938,0.08433046191930771,0.19266262650489807,1700.0
130,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-19,1700,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.21590833365917206,0.08856334537267685,0.20446471869945526,0.11590138077735901,1527.035888671875,0.13005918264389038,0.0881657600402832,0.2040671557188034,1700.0
131,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-20,1700,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.18421217799186707,0.08493708074092865,0.18457703292369843,0.09963994473218918,1559.2174072265625,0.11646661162376404,0.08460958302021027,0.18424953520298004,1700.0
132,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-21,1700,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.1755436360836029,0.09020357578992844,0.18711599707603455,0.0969124287366867,1560.5240478515625,0.11178015917539597,0.08990953117609024,0.18682196736335754,1700.0
133,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-22,1700,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.21322673559188843,0.09263501316308975,0.20951326191425323,0.11687825620174408,1524.8697509765625,0.13073863089084625,0.09233194589614868,0.20921020209789276,1700.0
134,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-23,1700,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.20501932501792908,0.09217610955238342,0.20440331101417542,0.1122271716594696,1538.4915771484375,0.1294492781162262,0.09185733646154404,0.20408450067043304,1700.0
135,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-24,1700,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.20370380580425262,0.0914120003581047,0.20257487893104553,0.11116284877061844,1542.9622802734375,0.12995056807994843,0.09101621806621552,0.20217907428741455,1700.0
136,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-09-13,1800,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.19895368814468384,0.08203981071710587,0.1951620876789093,0.11312226206064224,1628.5157470703125,0.13097554445266724,0.08178884536027908,0.19491112232208252,1800.0
137,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-09-14,1800,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.20374147593975067,0.08401017636060715,0.20347318053245544,0.1194629892706871,1616.7078857421875,0.13709695637226105,0.08370155841112137,0.20316454768180847,1800.0
138,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-19,1800,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.22689814865589142,0.08773890882730484,0.2157120406627655,0.12797313928604126,1594.3026123046875,0.14166994392871857,0.08734992891550064,0.2153230756521225,1800.0
139,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-20,1800,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.19546489417552948,0.08414942771196365,0.19582626223564148,0.11167683452367783,1628.1837158203125,0.1279001533985138,0.08383382111787796,0.19551067054271698,1800.0
140,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-21,1800,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.18564577400684357,0.08941245824098587,0.19810751080513,0.10869506746530533,1630.7615966796875,0.12336879223585129,0.08911704272031784,0.1978120654821396,1800.0
141,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-22,1800,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.2239731252193451,0.09176132827997208,0.21982814371585846,0.12806682288646698,1594.1572265625,0.14177656173706055,0.09143771976232529,0.21950453519821167,1800.0
142,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-23,1800,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.21555034816265106,0.0913952887058258,0.21489840745925903,0.12350310385227203,1608.465576171875,0.14059820771217346,0.09108934551477432,0.21459245681762695,1800.0
143,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-24,1800,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.21370644867420197,0.09070144593715668,0.2125893384218216,0.12188789993524551,1613.1322021484375,0.1399604082107544,0.09033447504043579,0.2122223675251007,1800.0
144,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-09-13,1900,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.20957499742507935,0.08142582327127457,0.20572036504745483,0.12429455667734146,1696.498291015625,0.14148293435573578,0.08117755502462387,0.20547209680080414,1900.0
145,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-09-14,1900,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.21403005719184875,0.08333484828472137,0.2137497067451477,0.13041485846042633,1684.4732666015625,0.14739447832107544,0.08304205536842346,0.2134568840265274,1900.0
146,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-19,1900,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.23755517601966858,0.08688359707593918,0.2265748828649521,0.1396912932395935,1659.391357421875,0.15274642407894135,0.08652404695749283,0.22621534764766693,1900.0
147,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-20,1900,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.20648163557052612,0.08337409794330597,0.20682057738304138,0.12344648689031601,1695.7288818359375,0.13938184082508087,0.08304766565561295,0.20649413764476776,1900.0
148,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-21,1900,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.1954764425754547,0.08854426443576813,0.20881524682044983,0.12027094513177872,1697.88623046875,0.13416625559329987,0.08827128261327744,0.20854225754737854,1900.0
149,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-22,1900,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.2344098538160324,0.09082606434822083,0.22991488873958588,0.13908879458904266,1661.0340576171875,0.15240603685379028,0.09051818400621414,0.2296070009469986,1900.0
150,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-23,1900,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.22570088505744934,0.09054118394851685,0.2250230759382248,0.13448186218738556,1676.4420166015625,0.15130172669887543,0.09023604542016983,0.22471792995929718,1900.0
151,gamma,rnn,constant_noise_stacked_gru16,"('cost',)",True,sgd_itDK_0.1_400_0.5_T,PAPER_LONG_uniformVT_V0/,2018-10-24,1900,10,gamma/rnn/constant_noise_stacked_gru16/c/relative/sgd_itDK_0.1_400_0.5_T/c1/PAPER_LONG_uniformVT_V0,0.223642498254776,0.08998153358697891,0.2225521206855774,0.1325705498456955,1681.1787109375,0.14997193217277527,0.08962881565093994,0.22219936549663544,1900.0
152,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-09-13,100,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.09638819098472595,0.06082737073302269,0.09495009481906891,0.03412272408604622,111.30489349365234,0.18129433691501617,0.060359563678503036,0.09448229521512985,100.0
153,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-09-14,100,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.09833972156047821,0.06340811401605606,0.09840810298919678,0.03500000014901161,109.85713958740234,0.16857141256332397,0.06302674859762192,0.09802674502134323,100.0
154,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-19,100,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.11306352913379669,0.07478127628564835,0.10478126257658005,0.029999999329447746,100.71055603027344,0.06710555404424667,0.07389049232006073,0.10389048606157303,100.0
155,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-20,100,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.0879073366522789,0.0672580823302269,0.08858675509691238,0.021328670904040337,101.34732055664062,0.0561305396258831,0.06672275066375732,0.08805143088102341,100.0
156,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-21,100,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.09601406008005142,0.0689125508069992,0.09517361968755722,0.026261061429977417,100.7289810180664,0.059811949729919434,0.06840319186449051,0.09466425329446793,100.0
157,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-22,100,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.11307942867279053,0.07497881352901459,0.1142730563879013,0.03929423168301582,99.08250427246094,0.06941352039575577,0.07483164966106415,0.11412589251995087,100.0
158,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-23,100,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.10884815454483032,0.07538711279630661,0.1090664342045784,0.03367934376001358,99.54573822021484,0.06281603127717972,0.07491488009691238,0.10859422385692596,100.0
159,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-24,100,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.10482728481292725,0.07140959799289703,0.10453394800424576,0.03312435746192932,100.66803741455078,0.07292908430099487,0.07122308760881424,0.10434743762016296,100.0
160,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-09-13,200,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.10164880752563477,0.06825403869152069,0.10014761984348297,0.03189357370138168,207.5685577392578,0.10162991285324097,0.06799772381782532,0.0998912900686264,200.0
161,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-09-14,200,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.10605402290821075,0.07568277418613434,0.10612040013074875,0.03043762594461441,206.74647521972656,0.0946076437830925,0.07551456242799759,0.1059522032737732,200.0
162,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-19,200,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.11747734248638153,0.08140704035758972,0.10891519486904144,0.02750816009938717,196.98585510253906,0.03994559124112129,0.08069916814565659,0.1082073301076889,200.0
163,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-20,200,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.09289129823446274,0.07364625483751297,0.09336071461439133,0.01971445046365261,198.94056701660156,0.03413170203566551,0.0728604644536972,0.09257490187883377,200.0
164,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-21,200,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.09958259761333466,0.07429130375385284,0.09956786036491394,0.02527654729783535,197.04092407226562,0.03575774282217026,0.07390028983354568,0.09917683154344559,200.0
165,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-22,200,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.11896054446697235,0.08362659066915512,0.12008285522460938,0.036456264555454254,196.33399963378906,0.05458251014351845,0.08261331170797348,0.11906957626342773,200.0
166,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-23,200,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.11415436118841171,0.08039242774248123,0.11420537531375885,0.03381295129656792,195.6896209716797,0.046073995530605316,0.08034148067235947,0.11415443569421768,200.0
167,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-24,200,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.11033978313207626,0.07798825204372406,0.10997695475816727,0.03198869526386261,198.1952667236328,0.05495375394821167,0.07771660387516022,0.10970529913902283,200.0
168,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-09-13,300,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.10919200628995895,0.07616990059614182,0.10777106136083603,0.03160114958882332,303.0335693359375,0.07331416010856628,0.07596079260110855,0.10756194591522217,300.0
169,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-09-14,300,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.11348403990268707,0.0841384157538414,0.11353480070829391,0.02939637564122677,302.900390625,0.06846076250076294,0.08393942564725876,0.11333581805229187,300.0
170,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-19,300,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.12535692751407623,0.08785080164670944,0.11609889566898346,0.028248094022274017,294.7236022949219,0.03890823572874069,0.08710598200559616,0.11535406857728958,300.0
171,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-20,300,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.09902313351631165,0.07882464677095413,0.09948897361755371,0.020664334297180176,297.097900390625,0.03165500983595848,0.07838411629199982,0.09904845803976059,300.0
172,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-21,300,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.10502345860004425,0.07972731441259384,0.10557172447443008,0.025844397023320198,294.1825256347656,0.032297197729349136,0.07955966144800186,0.1054040715098381,300.0
173,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-22,300,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.12553249299526215,0.09063821285963058,0.12672501802444458,0.03608681261539459,293.5268249511719,0.05059642344713211,0.0904071107506752,0.126493901014328,300.0
174,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-23,300,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.12186269462108612,0.08630505949258804,0.12173844873905182,0.035433366894721985,294.38848876953125,0.052161701023578644,0.08597245067358017,0.12140581756830215,300.0
175,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-24,300,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.11761777102947235,0.08454562723636627,0.11710815876722336,0.03256252035498619,296.2466735839844,0.05261390283703804,0.08440284430980682,0.11696536093950272,300.0
176,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-09-13,400,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.11648502945899963,0.08220327645540237,0.11502687633037567,0.0328235849738121,398.6126708984375,0.062178805470466614,0.08200819790363312,0.11483178287744522,400.0
177,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-09-14,400,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.121054507791996,0.0914209857583046,0.12109149992465973,0.02967052161693573,399.17706298828125,0.05728369578719139,0.09119552373886108,0.12086604535579681,400.0
178,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-19,400,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.13338592648506165,0.09366392344236374,0.1227743849158287,0.029110446572303772,391.6942443847656,0.03745647519826889,0.09297392517328262,0.1220843568444252,400.0
179,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-20,400,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.10554672032594681,0.08356116712093353,0.10591837763786316,0.02235722728073597,394.6421813964844,0.03131993114948273,0.08323128521442413,0.10558851063251495,400.0
180,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-21,400,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.111671581864357,0.08510979264974594,0.11254342645406723,0.027433624491095543,391.339599609375,0.03321626037359238,0.0850294753909111,0.11246310919523239,400.0
181,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-22,400,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.13249622285366058,0.09588759392499924,0.13375289738178253,0.03786531090736389,388.7336120605469,0.047564610838890076,0.09566663205623627,0.13353191316127777,400.0
182,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-23,400,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.12879100441932678,0.09154897928237915,0.1285453736782074,0.03699640557169914,389.81500244140625,0.048530321568250656,0.09107891470193863,0.12807531654834747,400.0
183,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-24,400,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.12488402426242828,0.09140292555093765,0.12422667443752289,0.03282374143600464,393.03802490234375,0.04824254289269447,0.09120148420333862,0.12402521818876266,400.0
184,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-09-13,500,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.1230083480477333,0.08755786716938019,0.12150610238313675,0.033948227763175964,493.8101501464844,0.05551677942276001,0.08734412491321564,0.1212923601269722,500.0
185,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-09-14,500,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.12778118252754211,0.09724733978509903,0.12780265510082245,0.030555332079529762,496.0613708496094,0.05323340743780136,0.09702039510011673,0.12757572531700134,500.0
186,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-19,500,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.14221446216106415,0.09912608563899994,0.13028168678283691,0.031155606731772423,488.9129638671875,0.04013710841536522,0.0986267551779747,0.12978234887123108,500.0
187,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-20,500,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.11242631822824478,0.08939780294895172,0.1128103956580162,0.023412587121129036,492.5815734863281,0.031988345086574554,0.08905039727687836,0.11246298998594284,500.0
188,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-21,500,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.1184249147772789,0.09054688364267349,0.1196884736418724,0.029141589999198914,488.6117248535156,0.035506635904312134,0.09048514813184738,0.1196267306804657,500.0
189,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-22,500,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.13932326436042786,0.1006072387099266,0.14047005772590637,0.039862826466560364,483.7654113769531,0.0472564622759819,0.10017088055610657,0.14003369212150574,500.0
190,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-23,500,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.1362261027097702,0.09737682342529297,0.13578791916370392,0.03841109946370125,486.2898254394531,0.04940184950828552,0.09678220003843307,0.13519328832626343,500.0
191,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-24,500,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.1321943700313568,0.09731283783912659,0.13140122592449188,0.034088384360075,488.7769775390625,0.04573073238134384,0.09702873229980469,0.13111712038516998,500.0
192,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-09-13,600,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.12984028458595276,0.09241188317537308,0.12812775373458862,0.03571588173508644,589.0632934570312,0.053203895688056946,0.09219817072153091,0.12791404128074646,600.0
193,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-09-14,600,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.13381436467170715,0.10163253545761108,0.13382065296173096,0.03218812867999077,590.900390625,0.04921025410294533,0.10144875943660736,0.13363689184188843,600.0
194,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-19,600,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.14930656552314758,0.1038498505949974,0.136501282453537,0.03265143185853958,585.0957641601562,0.04046245664358139,0.10340453684329987,0.13605596125125885,600.0
195,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-20,600,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.11979684233665466,0.0946376845240593,0.12006892263889313,0.025431238114833832,589.2715454101562,0.032981738448143005,0.09399810433387756,0.11942935734987259,600.0
196,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-21,600,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.12466144561767578,0.09611880779266357,0.126609206199646,0.030490413308143616,584.5597534179688,0.03524704650044441,0.09604756534099579,0.1265379786491394,600.0
197,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-22,600,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.14579658210277557,0.104839988052845,0.14685456454753876,0.042014580219984055,577.793212890625,0.047017890959978104,0.10444812476634979,0.14646269381046295,600.0
198,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-23,600,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.14357417821884155,0.1031014621257782,0.1430569291114807,0.03995545953512192,582.8489379882812,0.05132579430937767,0.10236124694347382,0.14231671392917633,600.0
199,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-24,600,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.13924778997898102,0.10291185975074768,0.1383606493473053,0.03544877842068672,585.9321899414062,0.04745117947459221,0.1025630459189415,0.13801182806491852,600.0
200,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-09-13,700,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.13602381944656372,0.09668751806020737,0.13415636122226715,0.037468843162059784,683.76318359375,0.051742229610681534,0.09643923491239548,0.13390807807445526,700.0
201,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-09-14,700,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.13999059796333313,0.10582441836595535,0.139987975358963,0.03416355699300766,685.3048095703125,0.047334007918834686,0.10563989728689194,0.1398034542798996,700.0
202,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-19,700,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.157378152012825,0.10933482646942139,0.14376200735569,0.03442717343568802,680.6343994140625,0.04118918254971504,0.10891273617744446,0.14333991706371307,700.0
203,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-20,700,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.12635491788387299,0.09921456128358841,0.12649394571781158,0.027279386296868324,685.5326538085938,0.033891111612319946,0.09851723164319992,0.1257966160774231,700.0
204,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-21,700,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.1313614547252655,0.10235214978456497,0.13391029834747314,0.03155815601348877,681.0243530273438,0.03600822016596794,0.10223241150379181,0.13379056751728058,700.0
205,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-22,700,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.15264296531677246,0.11020826548337936,0.15359652042388916,0.0433882400393486,673.9672241210938,0.049586761742830276,0.10967161506414413,0.15305984020233154,700.0
206,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-23,700,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.1508762240409851,0.10901057720184326,0.15029673278331757,0.041286155581474304,678.2620849609375,0.05151813477277756,0.10828136652708054,0.14956754446029663,700.0
207,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-24,700,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.14611418545246124,0.10861781239509583,0.14515283703804016,0.03653501346707344,681.7389526367188,0.04698282480239868,0.10823850333690643,0.14477351307868958,700.0
208,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-09-13,800,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.1419350653886795,0.10082504153251648,0.13988782465457916,0.039062801748514175,778.2962646484375,0.050995923578739166,0.1005706787109375,0.13963349163532257,800.0
209,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-09-14,800,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.14598137140274048,0.10991643369197845,0.1459677368402481,0.03605130687355995,780.2062377929688,0.047360412776470184,0.10977640002965927,0.14582769572734833,800.0
210,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-19,800,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.16439472138881683,0.1140635758638382,0.15003745257854462,0.035973887890577316,776.685546875,0.04280468076467514,0.11375225335359573,0.14972612261772156,800.0
211,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-20,800,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.13228636980056763,0.10332002490758896,0.1323133409023285,0.02899329923093319,782.6678466796875,0.036321382969617844,0.10256671905517578,0.13156001269817352,800.0
212,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-21,800,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.13749632239341736,0.10794946551322937,0.1403222680091858,0.03237278759479523,778.0552978515625,0.03731470927596092,0.10776107013225555,0.14013387262821198,800.0
213,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-22,800,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.15950217843055725,0.11526355892419815,0.1605120748281479,0.04524850472807884,768.0208740234375,0.05052311345934868,0.11474297195672989,0.15999150276184082,800.0
214,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-23,800,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.15805795788764954,0.11473638564348221,0.15744705498218536,0.042710691690444946,774.3864135742188,0.053404420614242554,0.11405262351036072,0.15676333010196686,800.0
215,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-24,800,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.15295641124248505,0.11381421983242035,0.15193986892700195,0.038125645369291306,777.7646484375,0.04845709353685379,0.11338625848293304,0.15151192247867584,800.0
216,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-09-13,900,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.14740468561649323,0.10450612008571625,0.14519642293453217,0.040690310299396515,871.9136962890625,0.050173647701740265,0.10422154515981674,0.14491187036037445,900.0
217,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-09-14,900,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.15163874626159668,0.1135832816362381,0.15160921216011047,0.038025934249162674,874.0462646484375,0.04721439629793167,0.11344470083713531,0.1514706313610077,900.0
218,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-19,900,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.17169217765331268,0.11901628971099854,0.15657766163349152,0.037561364471912384,873.268798828125,0.045421354472637177,0.11849407851696014,0.15605545043945312,900.0
219,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-20,900,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.13751989603042603,0.10726552456617355,0.13751673698425293,0.03025122918188572,879.2202758789062,0.03741388022899628,0.10649409145116806,0.13674533367156982,900.0
220,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-21,900,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.14291176199913025,0.11292418092489243,0.14599448442459106,0.03307030349969864,874.0740966796875,0.03733406960964203,0.11266517639160156,0.145735502243042,900.0
221,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-22,900,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.16580767929553986,0.12016874551773071,0.16673602163791656,0.04656726121902466,863.1053466796875,0.0521404966711998,0.11946343630552292,0.16603069007396698,900.0
222,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-23,900,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.1650020331144333,0.11997796595096588,0.16431507468223572,0.04433710128068924,869.612548828125,0.05491035431623459,0.11924781650304794,0.163584902882576,900.0
223,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-24,900,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.15907533466815948,0.11882397532463074,0.1580360382795334,0.03921206295490265,873.9722290039062,0.049504395574331284,0.11834180355072021,0.15755385160446167,900.0
224,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-09-13,1000,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.1529248058795929,0.10836861282587051,0.15052489936351776,0.04215628281235695,967.3480224609375,0.05166059732437134,0.10800092667341232,0.15015719830989838,1000.0
225,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-09-14,1000,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.15671277046203613,0.1173185184597969,0.1566666066646576,0.03934808820486069,968.6851196289062,0.047381285578012466,0.11719401180744171,0.1565420925617218,1000.0
226,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-19,1000,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.17781652510166168,0.12348456680774689,0.1624910980463028,0.03900652751326561,969.2796630859375,0.04729270562529564,0.12296070903539658,0.16196724772453308,1000.0
227,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-20,1000,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.14340978860855103,0.11123620718717575,0.14327000081539154,0.03203379735350609,975.1864624023438,0.0392540767788887,0.11049258708953857,0.14252638816833496,1000.0
228,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-21,1000,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.14790400862693787,0.11750788241624832,0.15112735331058502,0.0336194671690464,971.0829467773438,0.038321904838085175,0.11718674004077911,0.15080618858337402,1000.0
229,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-22,1000,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.17187832295894623,0.12504953145980835,0.17289942502975464,0.04784989729523659,958.0159301757812,0.05371570959687233,0.12452986091375351,0.1723797470331192,1000.0
230,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-23,1000,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.1712537705898285,0.12507621943950653,0.17050683498382568,0.04543062672019005,965.3617553710938,0.05622302368283272,0.1242191269993782,0.16964977979660034,1000.0
231,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-24,1000,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.16547539830207825,0.12387938052415848,0.16431105136871338,0.04043165594339371,969.6484985351562,0.05051182210445404,0.12343202531337738,0.16386370360851288,1000.0
232,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-09-13,1100,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.15880833566188812,0.11175504326820374,0.15622815489768982,0.044473111629486084,1059.013427734375,0.05168568715453148,0.11135000735521317,0.15582314133644104,1100.0
233,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-09-14,1100,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.16296665370464325,0.12086104601621628,0.1629033088684082,0.04204225167632103,1062.4879150390625,0.049982618540525436,0.12073102593421936,0.1627732813358307,1100.0
234,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-19,1100,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.185987189412117,0.12776833772659302,0.16997727751731873,0.042208921164274216,1060.69091796875,0.048682358115911484,0.1271127313375473,0.16932165622711182,1100.0
235,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-20,1100,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.1496489942073822,0.11452534794807434,0.14940668642520905,0.03488133102655411,1068.7203369140625,0.041326552629470825,0.1139005571603775,0.148781880736351,1100.0
236,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-21,1100,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.1540721356868744,0.12147924304008484,0.1575080007314682,0.03602876141667366,1065.1593017578125,0.04038414731621742,0.12111929804086685,0.1571480631828308,1100.0
237,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-22,1100,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.17905767261981964,0.12966710329055786,0.18007466197013855,0.05040755867958069,1050.6768798828125,0.055975962430238724,0.12902116775512695,0.17942871153354645,1100.0
238,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-23,1100,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.17879913747310638,0.13012363016605377,0.17795510590076447,0.047831449657678604,1058.4676513671875,0.057906195521354675,0.1293371617794037,0.177168607711792,1100.0
239,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-24,1100,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.1733381450176239,0.1284428834915161,0.172048419713974,0.04360552877187729,1061.2353515625,0.051970474421978,0.1280697137117386,0.17167523503303528,1100.0
240,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-09-13,1200,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.16679216921329498,0.1148601844906807,0.16395173966884613,0.04909156635403633,1149.304931640625,0.05593720078468323,0.11444874852895737,0.1635403037071228,1200.0
241,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-09-14,1200,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.17075097560882568,0.12390749156475067,0.17066805064678192,0.04676056280732155,1151.6278076171875,0.05321093276143074,0.1237090677022934,0.17046962678432465,1200.0
242,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-19,1200,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.19562208652496338,0.1312866508960724,0.1790858954191208,0.047799237072467804,1149.248046875,0.05330522730946541,0.1306094378232956,0.1784086674451828,1200.0
243,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-20,1200,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.15735788643360138,0.11742916703224182,0.15701641142368317,0.039587218314409256,1159.8519287109375,0.045717753469944,0.11689184606075287,0.15647907555103302,1200.0
244,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-21,1200,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.1617620885372162,0.12441574037075043,0.165957972407341,0.04154221713542938,1155.0277099609375,0.04560748115181923,0.12409218400716782,0.1656344085931778,1200.0
245,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-22,1200,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.18918317556381226,0.1335543841123581,0.18880288302898407,0.055248502641916275,1139.8349609375,0.06035950779914856,0.13292564451694489,0.18817414343357086,1200.0
246,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-23,1200,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.18773812055587769,0.13433347642421722,0.18673841655254364,0.05240493267774582,1148.339111328125,0.06175916641950607,0.13353228569030762,0.18593721091747284,1200.0
247,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-24,1200,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.18240246176719666,0.13249805569648743,0.18099753558635712,0.04849948734045029,1150.6834716796875,0.055901844054460526,0.1321977972984314,0.18069732189178467,1200.0
248,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-09-13,1300,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.1764567643404007,0.11726920306682587,0.17333011329174042,0.05606091767549515,1235.039306640625,0.06215207651257515,0.1168520376086235,0.17291298508644104,1300.0
249,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-09-14,1300,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.17978982627391815,0.12658317387104034,0.17967867851257324,0.0530954971909523,1239.6036376953125,0.059732239693403244,0.1262942999601364,0.1793898195028305,1300.0
250,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-19,1300,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.2061813771724701,0.13407450914382935,0.18908162415027618,0.05500711128115654,1233.816162109375,0.05910354107618332,0.13353855907917023,0.18854567408561707,1300.0
251,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-20,1300,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.1665724813938141,0.11955702304840088,0.16616272926330566,0.04660570248961449,1246.20751953125,0.05183252692222595,0.11910276859998703,0.1657084822654724,1300.0
252,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-21,1300,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.17121848464012146,0.12673990428447723,0.17601831257343292,0.04927842319011688,1240.3175048828125,0.05264720693230629,0.1263933777809143,0.17567178606987,1300.0
253,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-22,1300,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.2000419646501541,0.13687914609909058,0.1989176720380783,0.062038544565439224,1225.669921875,0.06690013408660889,0.1362844705581665,0.19832299649715424,1300.0
254,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-23,1300,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.19793525338172913,0.13785894215106964,0.19686438143253326,0.05900545418262482,1234.91162109375,0.06794291734695435,0.1370605230331421,0.1960659772157669,1300.0
255,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-24,1300,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.19221678376197815,0.13614487648010254,0.19071677327156067,0.054571907967329025,1238.5067138671875,0.06184125319123268,0.13583721220493317,0.1904090791940689,1300.0
256,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-09-13,1400,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.18651758134365082,0.11945365369319916,0.18318600952625275,0.06373236328363419,1318.9425048828125,0.06956649571657181,0.1189577579498291,0.1826901137828827,1400.0
257,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-09-14,1400,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.18914034962654114,0.12860576808452606,0.18900816142559052,0.060402415692806244,1324.0885009765625,0.0665823444724083,0.12833566963672638,0.18873806297779083,1400.0
258,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-19,1400,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.21705098450183868,0.13615316152572632,0.1995551735162735,0.06340198963880539,1316.849853515625,0.06741099804639816,0.1357867270708084,0.1991887241601944,1400.0
259,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-20,1400,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.17675083875656128,0.1211400255560875,0.17621245980262756,0.05507243052124977,1329.865966796875,0.06004911661148071,0.12071184813976288,0.17578427493572235,1400.0
260,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-21,1400,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.18063494563102722,0.12860381603240967,0.18641354143619537,0.0578097365796566,1322.9844970703125,0.060608409345149994,0.12832190096378326,0.18613162636756897,1400.0
261,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-22,1400,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.21113452315330505,0.1396462619304657,0.20939846336841583,0.06975220143795013,1308.901611328125,0.07443410903215408,0.13896258175373077,0.2087147831916809,1400.0
262,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-23,1400,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.20855310559272766,0.14057007431983948,0.20742370188236237,0.0668536126613617,1317.093505859375,0.0744883194565773,0.13986551761627197,0.20671914517879486,1400.0
263,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-24,1400,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.202745720744133,0.1389135718345642,0.2011893093585968,0.062275733798742294,1322.7574462890625,0.06937821209430695,0.1386137157678604,0.2008894383907318,1400.0
264,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-09-13,1500,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.1966271996498108,0.12126918882131577,0.19309404492378235,0.07182487100362778,1399.9127197265625,0.0769248977303505,0.120741106569767,0.19256596267223358,1500.0
265,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-09-14,1500,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.19963446259498596,0.13035684823989868,0.19948427379131317,0.06912743300199509,1404.734375,0.07474446296691895,0.1300724744796753,0.1991998851299286,1500.0
266,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-19,1500,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.228379487991333,0.13778506219387054,0.2106548696756363,0.07286978513002396,1395.8106689453125,0.07628001272678375,0.13758563995361328,0.21045546233654022,1500.0
267,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-20,1500,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.18711015582084656,0.12229959666728973,0.18650007247924805,0.06420046091079712,1410.716796875,0.06887878477573395,0.12193819135427475,0.18613867461681366,1500.0
268,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-21,1500,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.1905585080385208,0.1300583928823471,0.1969868689775467,0.06692846864461899,1403.539794921875,0.06955014914274216,0.12979526817798615,0.19672372937202454,1500.0
269,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-22,1500,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.22261467576026917,0.14195232093334198,0.22047187387943268,0.0785195529460907,1388.988037109375,0.08303114771842957,0.14130911231040955,0.21982866525650024,1500.0
270,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-23,1500,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.2194300889968872,0.14294569194316864,0.2182811051607132,0.07533538341522217,1398.28369140625,0.08285988867282867,0.14226223528385162,0.2175976186990738,1500.0
271,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-24,1500,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.21344487369060516,0.1411248743534088,0.21178743243217468,0.07066255807876587,1403.8397216796875,0.07721821963787079,0.1408517211675644,0.21151429414749146,1500.0
272,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-09-13,1600,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.20697970688343048,0.12256019562482834,0.20322655141353607,0.08066634088754654,1478.2186279296875,0.08521932363510132,0.12205635011196136,0.2027226835489273,1600.0
273,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-09-14,1600,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.20960941910743713,0.13162635266780853,0.20944325625896454,0.077816903591156,1484.0885009765625,0.08318913727998734,0.1313418298959732,0.2091587334871292,1600.0
274,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-19,1600,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.24001190066337585,0.1391589194536209,0.22224992513656616,0.08309099823236465,1472.30908203125,0.08637513220310211,0.13893230259418488,0.22202329337596893,1600.0
275,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-20,1600,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.19769415259361267,0.12314408272504807,0.1970842331647873,0.07394012063741684,1488.5361328125,0.0782153308391571,0.1228363886475563,0.19677652418613434,1600.0
276,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-21,1600,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.20069900155067444,0.13130387663841248,0.20801642537117004,0.07671253383159637,1482.4248046875,0.0799405425786972,0.13100074231624603,0.20771324634552002,1600.0
277,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-22,1600,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.23342107236385345,0.1436016857624054,0.23094947636127472,0.08734778314828873,1467.4930419921875,0.09187871962785721,0.14299750328063965,0.23034529387950897,1600.0
278,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-23,1600,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.23068074882030487,0.1446586549282074,0.22947880625724792,0.08482015132904053,1476.3936767578125,0.09238630533218384,0.14404304325580597,0.22886322438716888,1600.0
279,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-24,1600,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.22408032417297363,0.14287890493869781,0.22239522635936737,0.07951632142066956,1482.7615966796875,0.08575860410928726,0.14260688424110413,0.22212320566177368,1600.0
280,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-09-13,1700,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.21745985746383667,0.12374074757099152,0.2135106474161148,0.08976989984512329,1553.81494140625,0.09354858100414276,0.12329930812120438,0.21306921541690826,1700.0
281,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-09-14,1700,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.220316082239151,0.13272304832935333,0.22012630105018616,0.08740324527025223,1560.139892578125,0.09253580868244171,0.13232959806919098,0.2197328358888626,1700.0
282,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-19,1700,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.25136905908584595,0.14019866287708282,0.23362885415554047,0.09343019872903824,1546.2198486328125,0.09640146046876907,0.1399403065443039,0.23337052762508392,1700.0
283,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-20,1700,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.20883511006832123,0.12365948408842087,0.20814871788024902,0.08448924124240875,1563.2552490234375,0.08854038268327713,0.12333746254444122,0.20782670378684998,1700.0
284,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-21,1700,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.21064519882202148,0.13214197754859924,0.21878889203071594,0.0866469293832779,1558.810791015625,0.09024141728878021,0.13181303441524506,0.21845996379852295,1700.0
285,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-22,1700,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.2438971847295761,0.1446322351694107,0.24113382399082184,0.09650158137083054,1542.597412109375,0.10041341185569763,0.1440848410129547,0.24058641493320465,1700.0
286,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-23,1700,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.24170775711536407,0.14611150324344635,0.24045705795288086,0.0943455621600151,1550.6783447265625,0.10085485130548477,0.14547224342823029,0.23981782793998718,1700.0
287,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-24,1700,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.23502680659294128,0.14447739720344543,0.23325741291046143,0.0887799933552742,1559.3741455078125,0.09483888000249863,0.14422106742858887,0.23300106823444366,1700.0
288,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-09-13,1800,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.22828258574008942,0.12457580864429474,0.2241092026233673,0.09953338652849197,1627.5321044921875,0.10325130075216293,0.1242169737815857,0.22375036776065826,1800.0
289,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-09-14,1800,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.23111054301261902,0.13357217609882355,0.23089835047721863,0.09732616692781448,1633.2353515625,0.10200536996126175,0.13320502638816833,0.23053120076656342,1800.0
290,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-19,1800,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.2624587416648865,0.14106513559818268,0.24504409730434418,0.1039789617061615,1616.916259765625,0.10624471306800842,0.14084522426128387,0.24482421576976776,1800.0
291,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-20,1800,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.22000563144683838,0.12392562627792358,0.21931672096252441,0.09539109468460083,1635.6317138671875,0.09946645051240921,0.12360038608312607,0.2189914733171463,1800.0
292,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-21,1800,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.22055885195732117,0.13266430795192719,0.22948768734931946,0.09682337194681168,1632.1239013671875,0.1003822386264801,0.1323198825120926,0.22914327681064606,1800.0
293,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-22,1800,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.2546059191226959,0.14555975794792175,0.2517366111278534,0.10617683827877045,1615.8697509765625,0.11005908995866776,0.14500664174556732,0.2511834502220154,1800.0
294,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-23,1800,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.2522633373737335,0.14709438383579254,0.2509952783584595,0.10390087962150574,1624.063720703125,0.11005938053131104,0.14651674032211304,0.2504176199436188,1800.0
295,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-24,1800,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.24577316641807556,0.1458788961172104,0.24396385252475739,0.09808497130870819,1633.985595703125,0.10393970459699631,0.14559291303157806,0.24367783963680267,1800.0
296,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-09-13,1900,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.23890119791030884,0.1252439320087433,0.2345692664384842,0.1093253344297409,1698.488037109375,0.1125917136669159,0.12491630017757416,0.23424160480499268,1900.0
297,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-09-14,1900,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.24126529693603516,0.13424628973007202,0.24103175103664398,0.10678544640541077,1705.1378173828125,0.11101185530424118,0.13394734263420105,0.24073277413845062,1900.0
298,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-19,1900,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.27292966842651367,0.1414516419172287,0.25599032640457153,0.11453869193792343,1686.312255859375,0.11661015450954437,0.1412622034549713,0.25580087304115295,1900.0
299,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-20,1900,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.23062732815742493,0.12399967014789581,0.2299388200044632,0.10593914985656738,1706.12353515625,0.10983806103467941,0.12373535335063934,0.22967448830604553,1900.0
300,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-21,1900,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.23031020164489746,0.13297659158706665,0.2399572730064392,0.10698066651821136,1703.768798828125,0.11068176478147507,0.1326301246881485,0.23961079120635986,1900.0
301,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-22,1900,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.2650921642780304,0.1461174041032791,0.2621977627277374,0.11608035862445831,1686.4393310546875,0.11976037919521332,0.14560440182685852,0.26168474555015564,1900.0
302,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-23,1900,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.2624543607234955,0.14823514223098755,0.2611393630504608,0.11290420591831207,1697.61767578125,0.11929138749837875,0.14768241345882416,0.2605866491794586,1900.0
303,dirac_gamma,,pi,(),False,rms_0.01,benchmark_PAPER_LONG_CAPPED_uniformVT/,2018-10-24,1900,10,dirac_gamma/pi/ctrli_0.0_0.2_F__0.0_T/PI_k1_ti200_ts5_pg1000_logT/rms_0.01/c1000/benchmark_PAPER_LONG_CAPPED_uniformVT,0.2562333345413208,0.14694759249687195,0.2543863356113434,0.10743874311447144,1706.259033203125,0.11290851980447769,0.14661745727062225,0.2540561854839325,1900.0

